Supersingular Curves With Small Non-integer Endomorphisms

We introduce a special class of supersingular curves over $\mathbb{F}_{p^2}$, characterized by the existence of non-integer endomorphisms of small degree. A number of properties of this set is proved. Most notably, we show that when this set partitions into subsets in such a way that curves within each subset have small-degree isogenies between them, but curves in distinct subsets have no small-degree isogenies between them. Despite this, we show that isogenies between these curves can be computed efficiently, giving a technique for computing isogenies between certain prescribed curves that cannot be reasonably connected by searching on $\ell$-isogeny graphs.

==> Fig2data.txt <==
0.56047
0.53429
0.54784
0.45938
0.48375
0.49639
0.52888
0.53069
0.48285
0.46119
0.54061
0.52527
0.45578
0.56859
0.48285
0.49458
0.46751
0.43682
0.44855
0.42870
0.59837
0.58664
0.54784
0.49458
0.45487
0.47834
0.51534
0.44946
0.50361
0.46751
0.57130
0.47473
0.42780
0.53339
0.42148
0.51715
0.48737
0.50361
0.51895
0.51805
0.51534
0.56679
0.51895
0.55505
0.56318
0.52979
0.55686
0.50542
0.49368
0.49820
0.50993
0.48917
0.54152
0.53069
0.46390
0.56498
0.44314
0.56318
0.51805
0.55686
0.61101
0.47112
0.49368
0.58935
0.51263
0.49458
0.44043
0.45126
0.51083
0.48466
0.47744
0.52527
0.46931
0.47292
0.46209
0.42780
0.51624
0.49007
0.46841
0.58213
0.51986
0.52256
0.51805
0.40884
0.47473
0.43231
0.57310
0.52979
0.50361
0.44585
0.54242
0.38718
0.53429
0.64621
0.45487
0.50722
0.46751
0.57401
0.39621
0.48195
0.54061
0.58574
0.48737
0.43412
0.49278
0.54242
0.44675
0.53339
0.47292
0.53069
0.47473
0.50632
0.47021
0.53881
0.49910
0.52708
0.56769
0.57942
0.47292
0.52527
0.51353
0.46931
0.41697
0.47202
0.44495
0.55325
0.49549
0.49549
0.60921
0.50451
0.53429
0.40884
0.43592
0.51444
0.48105
0.50361
0.49188
0.23556
0.48737
0.48917
0.48375
0.57671
0.47744
0.27166
0.56047
0.42509
0.45578
0.52166
0.59747
0.50000
0.52437
0.52708
0.44675
0.54423
0.46300
0.47202
0.59566
0.51083
0.47924
0.55686
0.46751
0.49188
0.52166
0.45938
0.47292
0.47924
0.53790
0.52166
0.51353
0.49910
0.43502
0.38899
0.49368
0.54242
0.47563
0.51986
0.60289
0.39982
0.50361
0.46480
0.59476
0.39260
0.47924
0.52347
0.52618
0.56047
0.52708
0.45758
0.49007
0.47563
0.51353
0.46571
0.52708
0.39531
0.46480
0.53700
0.50722
0.50361
0.48827
0.51715
0.41426
0.47383
0.44043
0.56950
0.48646
0.57942
0.50722
0.58032
0.44043
0.45758
0.47744
0.50451
0.53429
0.51895
0.54152
0.48556
0.59837
0.48285
0.47473
0.53700
0.49188
0.41246
0.48737
0.48917
0.55866
0.45036
0.44224
0.60289
0.46300
0.49549
0.50993
0.47563
0.43863
0.55957
0.52166
0.49097
0.45848
0.46751
0.46119
0.51534
0.44946
0.54874
0.48917
0.54061
0.54874
0.47563
0.51173
0.47654
0.54603
0.55145
0.46751
0.45307
0.52708
0.45938
0.47112
0.50542
0.60379
0.51083
0.44224
0.45126
0.44675
0.49639
0.47744
0.46300
0.45578
0.47834
0.45397
0.55957
0.45126
0.51263
0.51895
0.51624
0.52527
0.50993
0.45758
0.45217
0.49007
0.48285
0.44224
0.48646
0.55235
0.45397
0.44134
0.48646
0.43231
0.48014
0.50542
0.48917
0.50722
0.56408
0.50361
0.47383
0.53610
0.45578
0.47563
0.50903
0.54152
0.56227
0.54423
0.48827
0.50632
0.60379
0.52347
0.47834
0.35650
0.45126
0.47383
0.46841
0.46751
0.48556
0.47744
0.44314
0.57581
0.46480
0.51353
0.51353
0.51715
0.51895
0.37725
0.56318
0.49368
0.55325
0.49820
0.47292
0.55054
0.50090
0.48466
0.36462
0.57220
0.42329
0.54242
0.42509
0.44585
0.50000
0.52708
0.48827
0.54242
0.40253
0.51444
0.48737
0.51083
0.42419
0.46119
0.50181
0.45487
0.47924
0.53971
0.47834
0.48827
0.46029
0.51083
0.50813
0.46931
0.49188
0.52527
0.53159
0.53881
0.48466
0.43141
0.54242
0.50090
0.46841
0.38358
0.62997
0.57942
0.51083
0.40704
0.50181
0.49097
0.46571
0.46661
0.50542
0.43863
0.55325
0.43412
0.47924
0.58755
0.46841
0.55866
0.50722
0.51986
0.47112
0.56047
0.48195
0.56408
0.67329
0.48375
0.49097
0.48466
0.50632
0.46571
0.47292
0.63177
0.51263
0.63628
0.51534
0.54423
0.53971
0.48105
0.52798
0.53339
0.53790
0.51083
0.51986
0.49097
0.52256
0.53971
0.53339
0.52708
0.48195
0.53429
0.48014
0.48556
0.47744
0.42148
0.51624
0.44946
0.56318
0.50903
0.53069
0.50361
0.45036
0.47292
0.49278
0.52076
0.38538
0.51444
0.48375
0.48375
0.43050
0.50090
0.49910
0.51715
0.50903
0.54332
0.47383
0.48014
0.38899
0.50722
0.53069
0.59206
0.46751
0.53700
0.50000
0.45307
0.46931
0.50451
0.45578
0.49910
0.49729
0.45758
0.45668
0.41607
0.47654
0.48014
0.44224
0.52798
0.43141
0.45307
0.47834
0.47112
0.44404
0.52437
0.53700
0.52979
0.52437
0.56589
0.55325
0.53700
0.48556
0.51083
0.48737
0.46029
0.59026
0.54874
0.47834
0.49007
0.47021
0.56769
0.52708
0.51173
0.53790
0.48375
0.52076
0.54423
0.70036
0.46751
0.48556
0.57220
0.46300
0.45938
0.50181
0.49188
0.51895
0.54513
0.45217
0.53790
0.52708
0.46119
0.52166
0.50361
0.53339
0.46300
0.41607
0.51986
0.54784
0.46209
0.51895
0.48917
0.47021
0.51263
0.45126
0.50000
0.43682
0.46841
0.45397
0.45848
0.49458
0.52979
0.57942
0.52798
0.57581
0.44765
0.65163
0.53429
0.50542
0.55686
0.53700
0.50361
0.52437
0.48466
0.44314
0.55235
0.50632
0.46480
0.46390
0.42960
0.52618
0.47383
0.48827
0.51895
0.50361
0.42780
0.57852
0.48827
0.59026
0.52437
0.51263
0.49278
0.53610
0.46480
0.57581
0.38267
0.50632
0.48466
0.62365
0.49007
0.51895
0.50181
0.43231
0.55235
0.54693
0.54061
0.52437
0.49007
0.53249
0.55415
0.46209
0.48737
0.47563
0.48466
0.52618
0.50632
0.45397
0.50993
0.48827
0.46480
0.50090
0.46480
0.42509
0.53520
0.57040
0.52076
0.53339
0.48917
0.54061
0.49549
0.45126
0.51715
0.43412
0.32581
0.64169
0.39531
0.47563
0.47744
0.55325
0.56859
0.47473
0.46300
0.44765
0.42148
0.50271
0.50632
0.45848
0.53159
0.53429
0.44675
0.50271
0.47924
0.41967
0.54784
0.51263
0.52708
0.56589
0.48556
0.49007
0.54242
0.47563
0.33123
0.48827
0.48195
0.49549
0.47563
0.50271
0.38989
0.47744
0.61101
0.54784
0.41787
0.47744
0.37275
0.50271
0.40162
0.47654
0.48375
0.56498
0.54061
0.54964
0.60740
0.56769
0.45487
0.59386
0.36823
0.52166
0.50271
0.44765
0.46931
0.51083
0.48466
0.42148
0.47112
0.82130
0.49820
0.50813
0.50813
0.51353
0.57310
0.54874
0.46209
0.45848
0.51083
0.50181
0.50181
0.47924
0.48917
0.44675
0.49278
0.57852
0.48195
0.51805
0.47654
0.48014
0.47112
0.52888
0.52437
0.47563
0.52798
0.48827
0.55145
0.57040
0.48737
0.50722
0.50271
0.52347
0.56227
0.47563
0.53520
0.54242
0.53159
0.61552
0.51624
0.50993
0.60289
0.44404
0.47924
0.52437
0.50542
0.47292
0.54061
0.49820
0.56498
0.44043
0.50813
0.46661
0.56498
0.44404
0.50000
0.47654
0.50090
0.47112
0.63718
0.42780
0.52076
0.51353
0.45217
0.51173
0.52076
0.45758
0.53159
0.47924
0.42148
0.48195
0.52708
0.49639
0.55235
0.49639
0.53881
0.48195
0.56408
0.48827
0.51353
0.33664
0.52798
0.59116
0.44404
0.49729
0.46751
0.58484
0.52076
0.65163
0.50993
0.54332
0.54964
0.54874
0.46119
0.50090
0.55866
0.50000
0.53249
0.46119
0.50993
0.44765
0.45938
0.47834
0.55054
0.57852
0.54242
0.38538
0.48375
0.49368
0.51263
0.53520
0.56498
0.54242
0.48014
0.50632
0.52166
0.50632
0.55686
0.66245
0.37545
0.47292
0.55145
0.58935
0.49368
0.49007
0.49097
0.45668
0.48737
0.54603
0.54242
0.50181
0.51173
0.58755
0.38538
0.46841
0.44404
0.65704
0.49729
0.48646
0.41967
0.53339
0.53069
0.45668
0.48646
0.43231
0.49368
0.54332
0.49820
0.48737
0.50813
0.49368
0.54874
0.51444
0.50903
0.47383
0.52166
0.47744
0.47021
0.48466
0.50813
0.46841
0.31047
0.47834
0.54693
0.49368
0.50451
0.52708
0.53249
0.57310
0.58032
0.47834
0.55686
0.46841
0.52798
0.54693
0.47202
0.41697
0.56859
0.48195
0.40975
0.53520
0.49278
0.53429
0.46029
0.50000
0.54423
0.49639
0.40433
0.55145
0.51805
0.51895
0.50271
0.49097
0.52888
0.48375
0.51444
0.59026
0.49910
0.53429
0.52708
0.43953
0.48556
0.47563
0.51715
0.49910
0.43773
0.50000
0.50722
0.49188
0.46841
0.52347
0.54242
0.44404
0.36282
0.58484
0.50632
0.52437
0.52708
0.47834
0.56408
0.45397
0.55776
0.45758
0.46931
0.53700
0.53429
0.47202
0.47563
0.52527
0.50271
0.50451
0.48917
0.50903
0.54693
0.56769
0.49639
0.52166
0.53429
0.47202
0.50813
0.45578
0.50361
0.46571
0.46661
0.43231
0.52166
0.46931
0.44404
0.47112
0.49549
0.53339
0.39441
0.41607
0.46661
0.50361
0.55595
0.49278
0.45578
0.47834
0.51173
0.46209
0.47834
0.50181
0.54603
0.50361
0.51083
0.51624
0.49278
0.69765
0.50722
0.37545
0.40162
0.58123
0.49729
0.50993
0.45307
0.52618
0.51895
0.51353
0.50000
0.56769
0.50090
0.43863
0.52166
0.46571
0.61732
0.48917
0.50813
0.58123
0.50271
0.55325
0.56227
0.49549
0.37275
0.51173
0.51173
0.51083
0.46029
0.50000
0.47834
0.48917
0.48014
0.41516
0.44404
0.50993
0.43141
0.64260
0.54603
0.45758
0.57040
0.46209
0.49007
0.54242
0.55776
0.46029
0.51444
0.48827
0.54152
0.61823
0.44314
0.46300
0.51805
0.44314
0.50451
0.44224
0.43050
0.48466
0.52618
0.47924
0.49549
0.51173
0.51986
0.45217
0.45668
0.46480
0.53339
0.52527
0.44585
0.51444
0.50993
0.40524
0.50993
0.52979
0.47383
0.46390
0.44495
0.48827
0.44946
0.53971
